Examining teaching assistant pedagogies in traditional laboratories and recitations

Physics education research has consistently shown that students have higher learning outcomes when enrolled in active learning courses. However, while there is a lot of literature describing the difference between the two extremes of traditional vs. active learning courses, research has also shown that many classrooms actually lie on a spectrum rather than firmly falling into one category or the other. Understanding the pedagogical landscape is important for curricular development and dissemination, as well as targeted professional development efforts. Replicating and expanding on a study done by West et al., we observe graduate student Teaching Assistants (TAs) facilitating introductory physics labs and recitations using the Real-time Instructor Observing Tool (RIOT). We confirm West's finding of large variation between TAs' interactions during recitation sessions, but we also find that TAs facilitating traditional labs display fairly similar interaction profiles to each other. Additionally, we find that both the recitations and lab sessions we studied displayed very different interaction patterns from the CLASP ``Discussion/Labs'' studied by West et al. Specifically, we find that the amount of time instructors spend observing students is a key distinguishing characteristic between the traditional settings and the CLASP curriculum. We discuss the pedagogical features of each of the different learning environments as captured by RIOT. We share our results as a snapshot of the interactive elements of an introductory physics course at a four-year, public, master's granting institution situated in a discussion on implications for reform efforts.

==> Data/SG+WCData-50-transposed.dat <==
19.32796445,1.110802555,4.609830603,12.57983893,0,3.915579006,0,58.45598445
12.91421493,23.84639207,3.5305048,7.742335088,0,0,0,51.96655311
34.49567723,12.59365994,5.90778098,1.930835735,0,3.25648415,0,41.81556196
16.25794732,17.07538601,4.995458674,4.571601574,0,1.57432637,0,55.52528005
23.53102691,9.747391543,5.024711697,2.745744097,3.432180121,10.73585942,0,44.78308622
4.167881084,4.575925386,1.777907316,0.495482367,0,0,0,88.98280385
5.108225108,4.531024531,1.76046176,0.490620491,0,0,0,88.10966811
12.19846491,3.563596491,1.617324561,0.191885965,0.822368421,2.604166667,0,79.00219298
4.568802379,23.62800757,5.974587726,1.513922682,1.189510679,0,0,63.12516896

==> Data/SG+WCData-50W-transposed.dat <==
8.55282628,55.34181711,1.982835158,13.79106244,0,0.503107428,0,19.82835158
4.046888083,43.79012001,1.535026514,19.98325426,0,0.195367011,0,30.44934413
20.76318743,29.88215488,1.907968575,35.15712682,0,5.583613917,1.150392817,5.162738496
1.161144152,21.83517417,3.851600113,23.22288304,0,4.418011895,0,45.51118663
2.003642987,40.77109897,7.012750455,20.4007286,4.15907711,2.884031573,0,22.76867031
19.71326165,36.17314585,3.473945409,23.87648194,3.94265233,6.64460987,0,6.17590295
1.482479784,8.247978437,3.342318059,7.681940701,1.752021563,1.455525606,0,76.03773585

==> Data/SG+WCData-CLASP-transposed.dat <==
31.92455947,19.05286344,2.739537445,10.8342511,4.226321586,17.24944934,4.625550661,9.347466963
36.31346578,16.38459652,1.655629139,20.10056414,1.434878587,12.68089282,0,10.76772136
23.90642135,3.338613379,1.973924698,18.03338614,8.188132082,24.94212258,11.03935665,8.578043131
15.46491867,4.200048555,3.180383588,15.05219714,2.974022822,25.15173586,8.727846562,22.01990774
14.80576594,23.40581481,3.053994625,12.3259223,2.760811141,20.31517225,5.28951869,18.04300025
21.36629643,21.79624985,4.35924997,9.172339664,3.379911621,18.23719097,2.209482861,18.18941837
21.43780101,4.874897217,4.358040644,30.70597909,9.937742278,18.84177141,4.475508047,5.368260309
19.11127168,12.71676301,5.539499037,38.45134875,2.829961464,12.6083815,0,6.924373795
28.0180519,42.6225398,3.234298608,9.351886674,2.231415319,10.90635577,0,3.635451924
27.5899939,24.34411226,2.611348383,16.66870043,1.708358755,16.66870043,0.256253813,10.15253203
21.5891519,7.32722731,2.973712383,24.91970976,5.81658142,11.32389675,7.184489118,15.28488165
23.24177125,7.447312337,3.717736207,25.66895572,2.21406583,17.44020838,7.388112716,9.862656876
21.38714641,10.23789798,2.296129719,8.876790152,2.615694165,37.29435436,2.047579595,14.02532844
23.8647343,14.66183575,1.171497585,9.43236715,3.804347826,30.10869565,5.833333333,10.84541063
13.02083333,13.4781504,3.048780488,9.717987805,4.268292683,26.38465447,2.146849594,27.82012195
13.63042342,8.167799268,1.881860951,10.9252483,1.711970727,30.35807632,5.397281756,27.92733926
20.92285156,26.44042969,3.283691407,15.94238281,6.201171875,9.582519531,3.22265625,12.74414063
21.16350275,19.82853644,4.960195958,17.29332517,3.85793019,8.5731782,6.295162278,16.75443968
9.64010283,30.92544987,2.570694088,0.681233933,0.115681234,35.03856041,0,21.02827764
8.49939976,27.94717887,4.981992797,0.168067227,1.572629052,38.7154862,4.261704682,13.85354141
15.8353029,9.491230252,6.057967409,14.44209479,9.429033464,23.39843264,3.868640378,17.47729817
16.00521265,19.74884493,6.302570785,17.24914109,2.748489515,12.72361095,6.243336097,17.67563085
13.90525572,26.96205515,6.269149188,13.49281169,13.11572001,12.25547961,2.309686543,11.68984209
21.01007588,14.7655181,4.590123149,14.2306257,8.881701703,15.69846996,1.355890036,11.23274039
10.38204973,24.30563978,3.4202547,21.0430564,8.768950881,13.22013342,3.577926016,15.28198908
10.45952938,16.86583713,3.067635826,30.51620057,10.45952938,11.60527288,0,13.94603918
16.35933806,8.475177304,4.373522458,23.77068558,12.23404255,16.40661939,3.156028368,15.22458629
21.93790929,3.007518797,1.673538685,21.41644434,2.874120786,25.93984962,4.523405288,12.64855687
22.11626013,7.475918915,5.355345761,24.4285235,6.972732065,16.88072076,2.731585757,14.03891312
25.73317307,5.528846154,3.497596154,27.31971154,2.463942308,19.48317308,3.485576923,9.891826925
26.54628182,6.185127257,4.578416039,21.49864922,7.066685624,17.37523105,2.402957486,14.3466515
26.25289599,23.89952445,4.80429216,4.267772223,3.243506889,18.59529325,0,18.93671503
18.30588235,31.0745098,7.435294117,4.690196078,3.733333332,16.17254902,1.803921569,13.89803922
19.04936461,18.27956989,5.669599218,20.05131965,10.83822092,7.42913001,1.490713587,17.19208211
26.80689739,12.81643635,6.004647182,26.80689739,2.262443439,8.364926013,4.096857038,11.98483551
26.4918282,23.37514253,6.372735336,7.741036362,9.856835171,12.73280122,0.848853415,12.58076777
15.95954612,29.4647262,4.033053774,5.981746423,4.995066601,20.0296004,0,17.63690182
19.84411729,10.70147222,4.206359025,26.11654089,17.90176914,6.569343066,1.855746629,12.80465174
27.9058362,15.38744482,6.976459049,29.6223639,5.358018637,5.137322218,0,8.018636587
16.95662828,10.38961039,5.991178633,42.55084538,8.061749574,8.000490074,0,8.049497673
12.60484064,5.439731607,3.810208483,37.56290438,7.572489818,8.075724898,0,24.93410016
18.57246028,5.368319692,1.468464131,13.56523832,12.24121329,30.36831969,2.515647568,15.90033703
18.1863354,12.77018634,3.950310559,19.92546584,11.06832298,20.04968944,0,13.1552795
12.89357117,16.11397103,7.937268047,22.67448821,19.17873818,13.65976296,3.31617383,4.226026577
25.00323541,11.62158664,9.020318367,18.37711919,5.707260256,15.84055908,3.533065873,7.80380484
14.06434824,23.66926898,5.086349657,39.79181453,4.577714692,3.56044476,0,9.250059142
16.79228963,19.48597553,7.673297912,29.98887928,9.316693441,3.014951193,0,13.72791301
22.99843956,14.27199616,4.933381347,27.05557556,8.294322407,14.41603649,0,8.030248469
21.77457467,14.46124764,3.721644612,31.56899811,6.403591682,7.277882797,0,13.51606806
14.08143481,19.55889481,5.586524479,14.21473582,10.26417838,12.55453224,2.92050412,20.81919534
19.30960086,14.45523193,4.231091933,14.08366295,7.107755005,23.85233129,0.635263095,15.82164689
17.15415967,10.53704148,2.960920643,10.42915368,0.875089906,20.85830736,4.974826181,30.98777272
25.98342323,14.03762663,2.657545059,20.56308381,1.512958821,17.0898566,3.328509407,14.32706223
19.67619047,17.02857143,6.380952382,19.29523809,10.51428572,12.11428572,0,12.05714286
12.86678944,11.88459178,7.219152854,22.00122775,33.2228361,7.084100675,0.810313075,4.910988336
13.11205273,12.64124294,6.944444444,28.30743879,20.28013183,11.95856874,3.966572505,2.789548023
9.376546265,21.37555666,4.750123702,37.86491836,5.603661554,10.71251856,0.667986146,7.855022264
21.25984252,5.511811024,3.245048914,27.69028871,5.130040564,23.38344071,2.946790742,10.83273682
21.42477406,6.645401383,3.575225944,18.06220096,4.704944178,21.10579479,1.342371079,23.13928761

==> Data/TalkingWithVSInteracting-50-noObs.dat <==
x	y	label
37.63	45.68	Bart
48.03	23.47	Lisa
54.93	14.27	Marge
42.9	22.3	Bart
44.48	25.19	Marge
11.89	18.93	Lisa
18.39	14.31	Lisa
36.87	23.54	Lisa

==> Data/TalkingWithVSInteracting-50.dat <==
x	y	label
41.54	50.8	Bart
58.18	19.07	Marge
44.47	25.05	Bart
20.34	21.88	Lisa
53.63	35.74	Marge
11.89	18.93	Lisa
48.03	23.47	*Lisa*
36.11	20.98	*Lisa*

==> Data/TalkingWithVSInteracting-50W-noObs.dat <==
x	y	label
79.67	19.8	Bart
69.36	31.02	Bart
88.1	42.52	Maggie
50.07	54.07	Homer
74.35	42.46	Bart
87.18	35.89	Maggie
22.51	56.76	Homer

==> Data/TalkingWithVSInteracting-50W.dat <==
x	y	label
80.17	20.3	Bart
69.55	31.22	Bart
76.24	41.46	Bart
94.76	45.71	Maggie
54.49	57.8	Homer
93.57	37.82	Maggie
22.61	56.19	Homer

==> Data/TalkingWithVSInteracting-CLASP2-noObs.dat <==
x	y	label
68.78	25.88	Ideas
76.55	31.16	Ideas
55.44	50.86	Ideas
44.1	55.41	Ideas
56.35	32.19	Ideas
61.36	29.66	Ideas
71.31	63.11	Ideas
80.47	60.44	Ideas
85.46	17.34	Ideas
72.92	28.78	Ideas
66.21	56.32	Ideas
65.31	53.01	Ideas
46.63	32.18	Ideas
53.21	27.6	Ideas
43.65	39.29	Ideas
36.32	39.98	Ideas
74.45	36.38	Ideas
68.38	40.05	Ideas
43.93	7.67	Ideas
43.17	15.57	Ideas
55.26	54.16	Ideas
63.36	43.57	Ideas
73.74	44.59	Ideas
71.71	50.11	Ideas
67.92	48.93	Ideas
74.45	63.3	Ideas
65.21	61.92	Ideas
56.89	56.15	Ideas
66.35	55.4	Ideas
67.14	53.44	Ideas
65.88	50.31	Ideas
62.47	19.71	Ideas
68.13	27.51	Ideas
73.89	49.48	Ideas
75.55	47.56	Ideas
73.84	32.46	Ideas
62.33	27.13	Ideas
78.77	61.22	Ideas
86.84	50.15	Ideas
83.95	67.43	Ideas
66.99	73.06	Ideas
51.22	53.25	Ideas
66.8	53.65	Ideas
78.8	63.19	Ideas
72.82	49.71	Ideas
87.19	56.72	Ideas
83.26	56.42	Ideas
77.55	51.94	Ideas
79.21	54.25	Ideas
63.71	47.19	Ideas
59.69	43.43	Ideas
43.18	35.87	Ideas
65.25	38.67	Ideas
75.83	51.59	Ideas
87.19	71.62	Ideas
81.29	68.31	Ideas
80.76	61.93	Ideas
62.84	57.39	Ideas
54.41	48.41	Ideas

==> Data/TalkingWithVSInteracting-CLASP2.dat <==
x	y	label
90.65	43.77	Ideas
89.23	40.94	Ideas
91.42	70.20	Ideas
77.98	74.78	Ideas
81.96	53.38	Ideas
81.81	47.24	Ideas
94.63	72.19	Ideas
93.08	65.80	Ideas
96.36	26.69	Ideas
89.85	42.20	Ideas
84.72	65.87	Ideas
90.14	65.95	Ideas
85.97	63.22	Ideas
89.15	56.79	Ideas
72.18	63.29	Ideas
72.07	69.76	Ideas
87.26	45.72	Ideas
83.25	50.76	Ideas
78.97	48.63	Ideas
86.15	57.69	Ideas
82.52	69.31	Ideas
82.32	56.57	Ideas
88.31	53.72	Ideas
88.77	59.70	Ideas
84.72	59.06	Ideas
86.05	68.25	Ideas
84.78	70.71	Ideas
87.35	71.44	Ideas
85.96	65.57	Ideas
90.11	65.31	Ideas
85.65	61.79	Ideas
81.06	38.13	Ideas
86.10	42.65	Ideas
82.81	54.92	Ideas
88.02	54.98	Ideas
87.42	42.96	Ideas
82.36	44.85	Ideas
87.20	64.97	Ideas
91.98	52.93	Ideas
91.95	70.26	Ideas
75.07	75.96	Ideas
84.10	71.53	Ideas
86.84	64.35	Ideas
95.77	69.71	Ideas
92.20	60.28	Ideas
90.75	58.42	Ideas
86.27	57.95	Ideas
91.97	59.48	Ideas
86.48	58.10	Ideas
79.18	57.51	Ideas
84.18	59.89	Ideas
69.01	59.87	Ideas
85.67	53.29	Ideas
87.94	58.26	Ideas
95.09	73.97	Ideas
97.21	73.51	Ideas
92.14	66.63	Ideas
89.17	69.98	Ideas
76.86	63.48	Ideas
